Universal properties of concentration sensing in large ligand-receptor networks

Cells estimate concentrations of chemical ligands in their environment using a limited set of receptors. Recent work has shown that the temporal sequence of binding and unbinding events on just a single receptor can be used to estimate the concentrations of multiple ligands. Here, for a network of many ligands and many receptors, we show that such temporal sequences can be used to estimate the concentration of a few times as many ligand species as there are receptors. Crucially, we show that the spectrum of the inverse covariance matrix of these estimates has several universal properties, which we trace to properties of Vandermonde matrices. We argue that this can be used by cells in realistic biochemical decoding networks.

==> cover_letter.txt <==
Dear Editor:

We hereby submit a manuscript “Universal properties of concentration 
sensing in large ligand-receptor networks” for a consideration for
publication in Physical Review Letters.

In this manuscript, we study the problem of concentration estimation 
in multiplexed cellular networks where many types of chemical ligands 
interact with many type of receptors. This is the problem that cells 
have to solve all the time, and usually the number of receptor types
at their disposal is smaller than the number of types of chemical 
ligands, concentrations of which they have to be measured. In contrast 
to naive expectations, we show that a multiplexed network can estimate 
concentrations of a few times as many ligands as there are receptor types 
by taking into consideration the dynamics of ligand-receptor interactions.

Crucially, we notice that in the limit of many ligands and receptors, 
the concentration estimation problem develops universal features. 
First, the eigenvalues of the covariance matrix of the estimates
shows level splitting (characteristic of quantum systems) and 
logarithmic distribution (characteristic of Vandermonde matrices). 
Second, the Fisher information describing the inference problem exhibits 
scaling with the size of the network. Both of these properties are 
independent of the details of the kinetic parameters characterizing the 
interactions between the ligands and receptors. 

We finish the paper by  providing analytical explanations for these 
universal properties, which ensure their relevance to other 
(no-biological) multiplexed systems. Finally, since our motivation for
this problem is biological, we discuss realistic biochemical network 
models that can implement the estimation in cells.

We emphasize that two important physical discoveries are made here. First, 
that multiplexed networks can efficiently estimate concentrations of many 
ligands simultaneously. Second, that such estimation has universal properties. 
It is this second discovery that makes us believe that the paper belongs in PRL:
universal scalings usually suggest existence of effective, low-dimensional 
theories, and, if found, these would be very welcome in such disordered biological systems.

We hope that you will consider this manuscript for publication in PRL. 
We believe that the following researchers will be especially knowledgeable reviewers for the manuscript: Sima Setayeshgar <simas@indiana.edu>, 
Pieter Rein ten Wolde <tenwolde@amolf.nl>, Ned S Wingreen
<wingreen@princeton.edu>, Robert Endres  <r.endres@imperial.ac.uk>, 
Paul Francois <paulf@physics.mcgill.ca>.

Sincerely,
	Vijay Singh
	Ilya Nemenman

